libMobility: A Python library for hydrodynamics at the Smoluchowski level

Effective hydrodynamic modeling is crucial for accurately predicting fluid-particle interactions in diverse fields such as biophysics and materials science. Developing and implementing hydrodynamic algorithms is challenging due to the complexity of fluid dynamics, necessitating efficient management of large-scale computations and sophisticated boundary conditions. Furthermore, adapting these algorithms for use on massively parallel architectures like GPUs adds an additional layer of complexity. This paper presents the libMobility software library, which offers a suite of CUDA-enabled solvers for simulating hydrodynamic interactions in particulate systems at the Rotne-Prager-Yamakawa (RPY) level. The library facilitates precise simulations of particle displacements influenced by external forces and torques, including both the deterministic and stochastic components. Notable features of libMobility include its ability to handle linear and angular displacements, thermal fluctuations, and various domain geometries effectively. With an interface in Python, libMobility provides comprehensive tools for researchers in computational fluid dynamics and related fields to simulate particle mobility efficiently. This article details the technical architecture, functionality, and wide-ranging applications of libMobility. libMobility is available at https://github.com/stochasticHydroTools/libMobility.

==> DPStokes_1.00e-01_False.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,3.096683919428999871e-04
4.090000000000000000e+02,3.884833054617000021e-04
3.276000000000000000e+03,7.531073112039999998e-04
2.621400000000000000e+04,2.663707593455899841e-03
2.097150000000000000e+05,1.748538226820519834e-02
1.677721000000000000e+06,1.366367251612246037e-01


==> DPStokes_1.00e-01_True.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,6.634041443466999911e-04
4.090000000000000000e+02,8.937287740409000526e-04
3.276000000000000000e+03,2.179328249767399812e-03
2.621400000000000000e+04,8.702129535377000832e-03
2.097150000000000000e+05,9.752971660345789717e-02
1.677721000000000000e+06,9.355963664129376411e-01


==> DPStokes_1.00e-02_False.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,3.077292898668999811e-04
4.000000000000000000e+01,3.867194307967999748e-04
3.270000000000000000e+02,6.882102750241000369e-04
2.621000000000000000e+03,2.145752450451200114e-03
2.097100000000000000e+04,1.173258670605709965e-02
1.677720000000000000e+05,7.279591728001830186e-02


==> DPStokes_1.00e-02_True.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,7.013401314616000189e-04
4.000000000000000000e+01,9.073375444858999741e-04
3.270000000000000000e+02,2.057054638862599975e-03
2.621000000000000000e+03,7.050232440233199747e-03
2.097100000000000000e+04,6.858636792749160660e-02
1.677720000000000000e+05,6.605628421530127525e-01


==> DPStokes_1.00e-03_False.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,3.857816923409000220e-04
3.200000000000000000e+01,6.778624076396000224e-04
2.620000000000000000e+02,2.424645684659399933e-03
2.097000000000000000e+03,1.323452168144280058e-02
1.677700000000000000e+04,6.638842578977340037e-02


==> DPStokes_1.00e-03_True.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,9.196974039076999570e-04
3.200000000000000000e+01,2.113722022622800071e-03
2.620000000000000000e+02,6.910172495990900277e-03
2.097000000000000000e+03,6.629176419228309525e-02
1.677700000000000000e+04,6.371857421472668648e-01


==> DPStokes_slit20_1.00e-01_False.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,4.958088193087999834e-04
4.090000000000000000e+02,5.138789340853000499e-04
3.276000000000000000e+03,6.802418865263000101e-04
2.621400000000000000e+04,1.358715933747500033e-03
2.097150000000000000e+05,6.796915866434500263e-03
1.677721000000000000e+06,4.489980507642030161e-02
1.342177200000000000e+07,3.801480578258633058e-01
1.073741820000000000e+08,3.339146671816706657e+00


==> DPStokes_slit20_1.00e-01_True.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,9.240754451602000482e-04
4.090000000000000000e+02,1.006926302798000000e-03
3.276000000000000000e+03,1.475363643839899949e-03
2.621400000000000000e+04,3.812706274911700083e-03
2.097150000000000000e+05,2.360219899564980003e-02
1.677721000000000000e+06,1.858901032246648988e-01
1.342177200000000000e+07,1.597257008776068909e+00
1.073741820000000000e+08,1.321582573372870861e+01


==> DPStokes_slit20_1.00e-02_False.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,5.026480834930999826e-04
4.000000000000000000e+01,5.123412888497000514e-04
3.270000000000000000e+02,6.160451248288000350e-04
2.621000000000000000e+03,8.450925927609000219e-04
2.097100000000000000e+04,2.615325208753300178e-03
1.677720000000000000e+05,9.322709646075899581e-03
1.342177000000000000e+06,5.711996201425789677e-02
1.073741800000000000e+07,4.381277393549680155e-01


==> DPStokes_slit20_1.00e-02_True.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,9.457850661128000070e-04
4.000000000000000000e+01,1.025467906147199985e-03
3.270000000000000000e+02,1.342084072530200060e-03
2.621000000000000000e+03,2.487533139064899892e-03
2.097100000000000000e+04,1.224328102543949942e-02
1.677720000000000000e+05,5.396215356886380210e-02
1.342177000000000000e+06,2.907762210816144943e-01
1.073741800000000000e+07,1.835108082741498947e+00


==> DPStokes_slit20_1.00e-03_False.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,5.067790541796999594e-04
3.200000000000000000e+01,6.048317104578000225e-04
2.620000000000000000e+02,7.937662843613999897e-04
2.097000000000000000e+03,2.207535244524399913e-03
1.677700000000000000e+04,5.857060756534300354e-03
1.342170000000000000e+05,2.406869782134889862e-02
1.073741000000000000e+06,1.472057839855550887e-01


==> DPStokes_slit20_1.00e-03_True.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,1.015586960129399993e-03
3.200000000000000000e+01,1.275635347701599941e-03
2.620000000000000000e+02,2.307148631662099981e-03
2.097000000000000000e+03,1.109971869736900082e-02
1.677700000000000000e+04,4.087651558220380121e-02
1.342170000000000000e+05,1.606968836858868044e-01
1.073741000000000000e+06,7.231983467936515808e-01


==> NBodyWall_1.00e-01_False.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,1.373395035042999880e-04
4.090000000000000000e+02,4.226845968514000027e-04
3.276000000000000000e+03,2.454629819840100161e-03
2.621400000000000000e+04,2.535826880484810114e-02
2.097150000000000000e+05,8.809439502656459808e-01
1.677721000000000000e+06,5.021825209073721652e+01


==> NBodyWall_1.00e-01_True.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,1.605383441783000097e-04
4.090000000000000000e+02,8.642621375619999585e-04
3.276000000000000000e+03,6.076712273061200126e-03
2.621400000000000000e+04,5.390251800417900085e-02
2.097150000000000000e+05,2.032979937270284143e+00
1.677721000000000000e+06,1.254616822367534041e+02


==> NBodyWall_1.00e-02_False.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,5.092336460947990349e-05
4.000000000000000000e+01,9.268093109130860036e-05
3.270000000000000000e+02,3.317180098965000126e-04
2.621000000000000000e+03,1.816002801060599952e-03
2.097100000000000000e+04,1.445606136694549924e-02
1.677720000000000000e+05,5.364479385316371918e-01
1.342177000000000000e+06,3.287612169235944748e+01


==> NBodyWall_1.00e-02_True.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,8.843239396810531399e-05
4.000000000000000000e+01,1.527879051863999965e-04
3.270000000000000000e+02,6.707420237361999592e-04
2.621000000000000000e+03,4.821267239749399761e-03
2.097100000000000000e+04,4.155398001894349685e-02
1.677720000000000000e+05,1.308755827136337757e+00
1.342177000000000000e+06,8.123539548646658659e+01


==> NBodyWall_1.00e-03_False.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,4.368357285857200906e-05
3.200000000000000000e+01,6.956707201898098191e-05
2.620000000000000000e+02,2.379539459942999879e-04
2.097000000000000000e+03,1.456435895524899960e-03
1.677700000000000000e+04,1.138723520562050055e-02
1.342170000000000000e+05,3.707528971135615747e-01
1.073741000000000000e+06,2.356145763024688122e+01


==> NBodyWall_1.00e-03_True.csv <==
nparticles,time_deterministic


==> NBody_1.00e-01_False.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,6.284969095140695078e-05
4.090000000000000000e+02,2.045707944779999910e-04
3.276000000000000000e+03,1.264417441561800030e-03
2.621400000000000000e+04,1.179783488623789914e-02
2.097150000000000000e+05,3.954290710389614105e-01
1.677721000000000000e+06,2.436622465122491121e+01


==> NBody_1.00e-01_True.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,1.031139162369000035e-04
4.090000000000000000e+02,4.147702436894000000e-04
3.276000000000000000e+03,3.186854720115600212e-03
2.621400000000000000e+04,2.998685343191019939e-02
2.097150000000000000e+05,1.217358998022973537e+00
1.677721000000000000e+06,7.657135836686939001e+01


==> NBody_1.00e-02_False.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,4.161933213472366396e-05
4.000000000000000000e+01,7.189685571938752456e-05
3.270000000000000000e+02,2.194902012123999869e-04
2.621000000000000000e+03,1.284409081563299979e-03
2.097100000000000000e+04,8.908049240708299996e-03
1.677720000000000000e+05,3.427511528134346008e-01
1.342177000000000000e+06,1.619233289174735546e+01


==> NBody_1.00e-02_True.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,5.755890142172574925e-05
4.000000000000000000e+01,8.347564265131949895e-05
3.270000000000000000e+02,3.272671317681000213e-04
2.621000000000000000e+03,2.061159266158899949e-03
2.097100000000000000e+04,1.620535789988929859e-02
1.677720000000000000e+05,7.909494731575250626e-01
1.342177000000000000e+06,4.902989459689706564e+01


==> NBody_1.00e-03_False.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,4.241009149700403344e-05
3.200000000000000000e+01,5.148383751511573919e-05
2.620000000000000000e+02,1.651835334486999882e-04
2.097000000000000000e+03,8.177851531653999775e-04
1.677700000000000000e+04,6.071808040141999686e-03
1.342170000000000000e+05,1.934529412537812909e-01
1.073741000000000000e+06,1.113870613370090723e+01


==> NBody_1.00e-03_True.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,5.656566396355628654e-05
3.200000000000000000e+01,8.413600772619247038e-05
2.620000000000000000e+02,2.851580465212000151e-04
2.097000000000000000e+03,1.661950964480599915e-03
1.677700000000000000e+04,1.281874254345890043e-02
1.342170000000000000e+05,5.515788206830620766e-01
1.073741000000000000e+06,3.156009160354733112e+01


==> PSE_1.00e-01_False.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,1.172773046418999993e-04
4.090000000000000000e+02,1.220408855006000002e-04
3.276000000000000000e+03,2.216765098273000025e-04
2.621400000000000000e+04,2.258309237658899949e-03
2.097150000000000000e+05,2.499820827506480173e-02
1.677721000000000000e+06,2.210041345097124021e-01
1.342177200000000000e+07,1.389465311542153358e+00


==> PSE_1.00e-01_True.csv <==
nparticles,time_deterministic


==> PSE_1.00e-02_False.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,1.151621108874000037e-04
4.000000000000000000e+01,1.150556909851000050e-04
3.270000000000000000e+02,1.892500435932999961e-04
2.621000000000000000e+03,1.322991005145000018e-03
2.097100000000000000e+04,1.167005687952040079e-02
1.677720000000000000e+05,1.019282359629869045e-01
1.342177000000000000e+06,6.242707772180438042e-01


==> PSE_1.00e-02_True.csv <==
nparticles,time_deterministic


==> PSE_1.00e-03_False.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,1.379917412996000065e-04
3.200000000000000000e+01,1.840196745469999909e-04
2.620000000000000000e+02,1.213862430304200055e-03
2.097000000000000000e+03,1.015139656141400039e-02
1.677700000000000000e+04,8.840891364961860066e-02
1.342170000000000000e+05,5.608567409217357635e-01


==> PSE_1.00e-03_True.csv <==
nparticles,time_deterministic


==> PSE_split_custom_1.00e-01_False.csv <==
nparticles,time_deterministic
5.100000000000000000e+01,1.705752066336000002e-04
4.090000000000000000e+02,2.863084655255000222e-04
3.276000000000000000e+03,9.684828612952999481e-04
2.621400000000000000e+04,1.631346340291200047e-03
2.097150000000000000e+05,1.618386600166549921e-02
1.677721000000000000e+06,1.516781104728578966e-01
1.342177200000000000e+07,1.223973123356699944e+00
1.073741820000000000e+08,1.001824607234448195e+01


==> PSE_split_custom_1.00e-01_True.csv <==
nparticles,time_deterministic


==> PSE_split_custom_1.00e-02_False.csv <==
nparticles,time_deterministic
5.000000000000000000e+00,1.377419857307999988e-04
4.000000000000000000e+01,1.697964649646999872e-04
3.270000000000000000e+02,2.569370744748999849e-04
2.621000000000000000e+03,8.262098804116000186e-04
2.097100000000000000e+04,1.367584355175399972e-03
1.677720000000000000e+05,1.217357474379240044e-02
1.342177000000000000e+06,1.202314435504376056e-01
1.073741800000000000e+07,9.868094474077223621e-01


==> PSE_split_custom_1.00e-02_True.csv <==
nparticles,time_deterministic


==> PSE_split_custom_1.00e-03_False.csv <==
nparticles,time_deterministic
4.000000000000000000e+00,1.396398218347999975e-04
3.200000000000000000e+01,1.709150187670999881e-04
2.620000000000000000e+02,2.369708456099000032e-04
2.097000000000000000e+03,7.404788844287000160e-04
1.677700000000000000e+04,1.281682634726099938e-03
1.342170000000000000e+05,9.296655990183300827e-03
1.073741000000000000e+06,9.628175143152470361e-02


==> PSE_split_custom_1.00e-03_True.csv <==
nparticles,time_deterministic

